Fermionic quantum mixtures with tunable interactions

The topic of the present lecture notes are two-species quantum mixtures composed of a deeply degenerate Fermi gas and a second component, the latter being fermionic or bosonic. A key ingredient is the possibility to tune the $s$-wave interaction between the different species by means of magnetically controlled Feshbach resonances, which allow us to investigate regimes of strong interactions. In two case studies, we review our experiments on mixtures of $^6$Li fermions with fermionic $^{40}$K or bosonic $^{41}$K atoms and on mixtures of fermionic $^{161}$Dy with $^{40}$K atoms. We cover various topics of fermionic quantum many-body physics, ranging from impurity physics and quasiparticles over phase separation to the formation of ultracold molecules and progress towards novel superfluids.

==> output.txt <==
\begin{thebibliography}{100}
\expandafter\ifx\csname url\endcsname\relax\def\url#1{\texttt{#1}}\fi
\expandafter\ifx\csname urlprefix\endcsname\relax\def\urlprefix{URL }\fi

\bibitem{Varenna1991book}
\NAME{Arimondo E., Phillips W.~D. \atque Strumia F.} (Eds.), \TITLE{{Laser Manipulation of Atoms and Ions}} (North Holland, Amsterdam, 1992), {P}roceedings of the International School of Physics ``Enrico Fermi'', Course CXVIII, Varenna, 9-19 July 1991.

\bibitem{Varenna1998book}
\NAME{Inguscio M., Stringari S. \atque Wieman C.} (Eds.), \TITLE{{Bose-Einstein Condensation in Atomic Gases}} (North Holland, Amsterdam, 1999), {P}roceedings of the International School of Physics ``Enrico Fermi'', Course CXL, Varenna, 7-17 July 1998.

\bibitem{Varenna2006book}
\NAME{Inguscio M., Ketterle W. \atque Salomon C.} (Eds.), \TITLE{{Ultra-cold Fermi Gases}} (IOS Press, Amsterdam, 2008), {P}roceedings of the International School of Physics ``Enrico Fermi'', Course CLXIV, Varenna, 20-30 June 2006.

\bibitem{Varenna2014book}
\NAME{Inguscio M., Ketterle W., S. S. \atque G. R.} (Eds.), \TITLE{{Quantum Matter at Ultralow Temperatures}} (IOS Press, Amsterdam, 2014), {P}roceedings of the International School of Physics ``Enrico Fermi'', Course CXCI, Varenna, 7-15 July 2014.

\bibitem{Myatt1997pot}
\NAME{Myatt C.~J., Burt E.~A., Ghrist R.~W., Cornell E.~A. \atque Wieman C.~E.}, \IN{Phys. Rev. Lett.}{78}{1997}{586}.

\bibitem{Stenger1998sdi}
\NAME{Stenger J., Inouye S., Stamper-Kurn D.~M., Miesner H.-J., Chikkatur A.~P. \atque Ketterle W.}, \IN{Nature}{396}{1998}{345}.

\bibitem{Shin2008roa}
\NAME{Shin Y.-i., Schirotzek A., Schunck C.~H. \atque Ketterle W.}, \IN{Phys. Rev. Lett.}{101}{2008}{070404}.

\bibitem{Grimm2000odt}
\NAME{Grimm R., Weidem\"uller M. \atque Ovchinnikov Y.~B.}, \IN{Adv. At. Mol. Opt. Phys.}{42}{2000}{95}.

\bibitem{Truscott2001oof}
\NAME{Truscott A.~G., Strecker K.~E., McAlexander W.~I., Partridge G.~B. \atque Hulet R.~G.}, \IN{Science}{291}{2001}{2570}.

\bibitem{Schreck2001qbe}
\NAME{Schreck F., Khaykovich L., Corwin K.~L., Ferrari G., Bourdel T., Cubizolles J. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{87}{2001}{080403}.

\bibitem{Petrov2022bmf}
\NAME{Petrov D.}, \IN{these proceedings}{}{2022}{}.

\bibitem{Zaccanti2022mif}
\NAME{Zaccanti M.}, \IN{these proceedings}{}{2022}{}.

\bibitem{Taglieber2008qdt}
\NAME{Taglieber M., Voigt A.-C., Aoki T., H\"{a}nsch T.~W. \atque Dieckmann K.}, \IN{Phys. Rev. Lett.}{100}{2008}{010401}.

\bibitem{Wu2011sii}
\NAME{Wu C.-H., Santiago I., Park J.~W., Ahmadi P. \atque Zwierlein M.~W.}, \IN{Phys. Rev. A}{84}{2011}{011601}.

\bibitem{Ferrierbarbut2014amo}
\NAME{Ferrier-Barbut I., Delehaye M., Laurent S., Grier A.~T., Pierce M., Rem B.~S., Chevy F. \atque Salomon C.}, \IN{Science}{345}{2014}{1035}.

\bibitem{Salomon2022xxx}
\NAME{Salomon C.}, \IN{these proceedings}{}{2022}{}.

\bibitem{Yao2016ooc}
\NAME{Yao X.-C., Chen H.-Z., Wu Y.-P., Liu X.-P., Wang X.-Q., Jiang X., Deng Y., Chen Y.-A. \atque Pan J.-W.}, \IN{Phys. Rev. Lett.}{117}{2016}{145301}.

\bibitem{Roy2017tem}
\NAME{Roy R., Green A., Bowler R. \atque Gupta S.}, \IN{Phys. Rev. Lett.}{118}{2017}{055301}.

\bibitem{DeMarco1999oof}
\NAME{DeMarco B. \atque Jin D.~S.}, \IN{Science}{285}{1999}{1703}.

\bibitem{Ohara2002ooa}
\NAME{O'Hara K.~M., Hemmer S.~L., Gehm M.~E., Granade S.~R. \atque Thomas J.~E.}, \IN{Science}{298}{2002}{2179}.

\bibitem{Hadzibabic2002tsm}
\NAME{Hadzibabic Z., Stan C.~A., Dieckmann K., Gupta S., Zwierlein M.~W., G\"orlitz A. \atque Ketterle W.}, \IN{Phys. Rev. Lett.}{88}{2002}{160401}.

\bibitem{Roati2002fbq}
\NAME{Roati G., Riboli F., Modugno G. \atque Inguscio M.}, \IN{Phys. Rev. Lett.}{89}{2002}{150403}.

\bibitem{Santos1995sto}
\NAME{Santos M.~S., Nussenzveig P., Marcassa L.~G., Helmerson K., Flemming J., Zilio S.~C. \atque Bagnato V.~S.}, \IN{Phys. Rev. A}{52}{1995}{R4340}.

\bibitem{Telles1999icc}
\NAME{Telles G.~D., Marcassa L.~G., Muniz S.~R., Miranda S.~G., Antunes A., Westbrook C. \atque Bagnato V.~S.}, \IN{Phys. Rev. A}{59}{1999}{R23}.

\bibitem{Shaffer1999tli}
\NAME{Shaffer J.~P., Chalupczak W. \atque Bigelow N.~P.}, \IN{Phys. Rev. A}{60}{1999}{R3365}.

\bibitem{Schloder1999cic}
\NAME{{Schl\"oder, U.}, {Engler, H.}, {Sch\"unemann, U.}, {Grimm, R.} \atque {Weidem\"uller, M.}}, \IN{Eur. Phys. J. D}{7}{1999}{331}.

\bibitem{Weiner1999eat}
\NAME{Weiner J., Bagnato V.~S., Zilio S. \atque Julienne P.~S.}, \IN{Rev. Mod. Phys.}{71}{1999}{1}.

\bibitem{Engler1998otf}
\NAME{Engler H., Manek I., Moslener U., Nill M., Ovchinnikov Y.~B., Schl{\"o}der U., Sch{\"u}nemann U., Zielonkowski M., Weidem{\"u}ller M. \atque Grimm R.}, \IN{Appl. Phys. B}{67}{1998}{709}.

\bibitem{Stwalley1999pou}
\NAME{Stwalley W.~C. \atque Wang H.}, \IN{J. Mol. Spectrosc.}{195}{1999}{194}.

\bibitem{Modugno2001bec}
\NAME{Modugno G., Ferrari G., Roati G., Brecha R.~J., Simoni A. \atque Inguscio M.}, \IN{Science}{294}{2001}{1320}.

\bibitem{Goldwin2004mot}
\NAME{Goldwin J., Inouye S., Olsen M.~L., Newman B., DePaola B.~D. \atque Jin D.~S.}, \IN{Phys. Rev. A}{70}{2004}{021601}.

\bibitem{Modugno2002coa}
\NAME{Modugno G., Roati G., Riboli F., Ferlaino F., Brecha R.~J. \atque Inguscio M.}, \IN{Science}{297}{2002}{2240}.

\bibitem{Ospelkaus2006idd}
\NAME{Ospelkaus C., Ospelkaus S., Sengstock K. \atque Bongs K.}, \IN{Phys. Rev. Lett.}{96}{2006}{020401}.

\bibitem{Chin2010fri}
\NAME{Chin C., Grimm R., Julienne P.~S. \atque Tiesinga E.}, \IN{Rev. Mod. Phys.}{82}{2010}{1225}.

\bibitem{Stan2004oof}
\NAME{Stan C.~A., Zwierlein M.~W., Schunck C.~H., Raupach S. M.~F. \atque Ketterle W.}, \IN{Phys. Rev. Lett.}{93}{2004}{}.

\bibitem{Inouye2004ooh}
\NAME{Inouye S., Goldwin J., Olsen M.~L., Ticknor C., Bohn J.~L. \atque Jin D.~S.}, \IN{Phys. Rev. Lett.}{93}{2004}{183201}.

\bibitem{Ferlaino2006fso}
\NAME{Ferlaino F., D'Errico C., Roati G., Zaccanti M., Inguscio M., Modugno G. \atque Simoni A.}, \IN{Phys. Rev. A}{73}{2006}{040702}, {\it ibid.} {\bf 74}, 039903(E) (2006).

\bibitem{Zaccanti2006cot}
\NAME{Zaccanti M., D'Errico C., Ferlaino F., Roati G., Inguscio M. \atque Modugno G.}, \IN{Phys. Rev. A}{74}{2006}{041605}.

\bibitem{Ospelkaus2006toh}
\NAME{Ospelkaus S., Ospelkaus C., Humbert L., Sengstock K. \atque Bongs K.}, \IN{Phys. Rev. Lett.}{97}{2006}{120403}.

\bibitem{Ospelkaus2006uhm}
\NAME{Ospelkaus C., Ospelkaus S., Humbert L., Ernst P., Sengstock K. \atque Bongs K.}, \IN{Phys. Rev. Lett.}{97}{2006}{120402}.

\bibitem{Zirbel2008hmi}
\NAME{Zirbel J.~J., Ni K.-K., Ospelkaus S., Nicholson T.~L., Olsen M.~L., Julienne P.~S., Wieman C.~E., Ye J. \atque Jin D.~S.}, \IN{Phys. Rev. A}{78}{2008}{013416}.

\bibitem{Carr2009cau}
\NAME{Carr L.~D., DeMille D., Krems R.~V. \atque Ye J.}, \IN{New J. Phys.}{11}{2009}{055049}.

\bibitem{Jin2012itu}
\NAME{Jin D.~S. \atque Ye J.}, \IN{Chem. Rev.}{112}{2012}{4801–}.

\bibitem{Bohn2017cmp}
\NAME{Bohn J.~L., Rey A.~M. \atque Ye J.}, \IN{Science}{357}{2017}{1002}.

\bibitem{Softley2023cau}
\NAME{Softley T.~P.}, \IN{Proc. R. Soc. A}{479}{2023}{20220806}.

\bibitem{Petrov2003tbp}
\NAME{Petrov D.~S.}, \IN{Phys. Rev. A}{67}{2003}{010703(R)}.

\bibitem{Blatt1949oti}
\NAME{Blatt J.~M. \atque Jackson J.~D.}, \IN{Phys. Rev.}{76}{1949}{18}.

\bibitem{Bethe1949tot}
\NAME{Bethe H.~A.}, \IN{Phys. Rev.}{76}{1949}{38}.

\bibitem{Berninger2013frw}
\NAME{Berninger M., Zenesini A., Huang B., Harm W., N\"agerl H.-C., Ferlaino F., Grimm R., Julienne P.~S. \atque Hutson J.~M.}, \IN{Phys. Rev. A}{87}{2013}{032517}.

\bibitem{Bartenstein2005pdo}
\NAME{Bartenstein M., Altmeyer A., Riedl S., Geursen R., Jochim S., Chin C., {Hecker Denschlag} J., Grimm R., Simoni A., Tiesinga E., Williams C.~J. \atque Julienne P.~S.}, \IN{Phys. Rev. Lett.}{94}{2005}{103201}.

\bibitem{Wille2008eau}
\NAME{Wille E., Spiegelhalder F.~M., Kerner G., Naik D., Trenkwalder A., Hendl G., Schreck F., Grimm R., Tiecke T.~G., Walraven J. T.~M., Kokkelmans S. J. J. M.~F., Tiesinga E. \atque Julienne P.~S.}, \IN{Phys. Rev. Lett.}{100}{2008}{053201}.

\bibitem{Spiegelhalder2009cso}
\NAME{Spiegelhalder F.~M., Trenkwalder A., Naik D., Hendl G., Schreck F. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{103}{2009}{223203}.

\bibitem{Spiegelhalder2010aop}
\NAME{Spiegelhalder F.~M., Trenkwalder A., Naik D., Kerner G., Wille E., Hendl G., Schreck F. \atque Grimm R.}, \IN{Phys. Rev. A}{81}{2010}{043637}.

\bibitem{Voigt2009uhf}
\NAME{Voigt A.-C., Taglieber M., Costa L., Aoki T., Wieser W., H\"ansch T.~W. \atque Dieckmann K.}, \IN{Phys. Rev. Lett.}{102}{2009}{020405}, {\it ibid.} {\bf 105}, 269904(E) (2010).

\bibitem{Tiecke2010bfr}
\NAME{Tiecke T.~G., Goosen M.~R., Ludewig A., Gensemer S.~D., Kraft S., Kokkelmans S. J. J. M.~F. \atque Walraven J. T.~M.}, \IN{Phys. Rev. Lett.}{104}{2010}{053202}.

\bibitem{Hara2011qdm}
\NAME{Hara H., Takasu Y., Yamaoka Y., Doyle J.~M. \atque Takahashi Y.}, \IN{Phys. Rev. Lett.}{106}{2011}{205304}.

\bibitem{Ravensbergen2018poa}
\NAME{Ravensbergen C., Corre V., Soave E., Kreyer M., Kiri\-lov E. \atque Grimm R.}, \IN{Phys. Rev. A}{98}{2018}{063624}, {\it ibid.} {\bf 101}, 059903(E) (2020).

\bibitem{Ciamei2022ddf}
\NAME{Ciamei A., Finelli S., Cosco A., Inguscio M., Trenkwalder A. \atque Zaccanti M.}, \IN{Phys. Rev. A}{106}{2022}{053318}.

\bibitem{Schafer2023oof}
\NAME{Sch\"{a}fer F., Haruna Y. \atque Takahashi Y.}, \IN{J. Phys. Soc. Jpn.}{92}{2023}{054301}, {\it ibid.} {\bf 92}, 108001 (2023).

\bibitem{Naik2011fri}
\NAME{Naik D., Trenkwalder A., Kohstall C., Spiegelhalder F.~M., Zaccanti M., Hendl G., Schreck F., Grimm R., Hanna T. \atque Julienne P.}, \IN{Eur. Phys. J. D}{65}{2011}{55}.

\bibitem{Trenkwalder2011heo}
\NAME{Trenkwalder A., Kohstall C., Zaccanti M., Naik D., Sidorov A.~I., Schreck F. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{106}{2011}{115304}.

\bibitem{Jag2014ooa}
\NAME{Jag M., Zaccanti M., Cetina M., Lous R.~S., Schreck F., Grimm R., Petrov D.~S. \atque Levinsen J.}, \IN{Phys. Rev. Lett.}{112}{2014}{075302}.

\bibitem{Jag2016lof}
\NAME{Jag M., Cetina M., Lous R.~S., Grimm R., Levinsen J. \atque Petrov D.~S.}, \IN{Phys. Rev. A}{94}{2016}{062706}.

\bibitem{Kohstall2012mac}
\NAME{Kohstall C., Zaccanti M., Jag M., Trenkwalder A., Massignan P., Bruun G.~M., Schreck F. \atque Grimm R.}, \IN{Nature (London)}{485}{2012}{615}.

\bibitem{Cetina2015doi}
\NAME{Cetina M., Jag M., Lous R.~S., Walraven J. T.~M., Grimm R., Christensen R.~S. \atque Bruun G.~M.}, \IN{Phys. Rev. Lett.}{115}{2015}{135302}.

\bibitem{Cetina2016umb}
\NAME{Cetina M., Jag M., Lous R.~S., Fritsche I., Walraven J. T.~M., Grimm R., Levinsen J., Parish M.~M., Schmidt R., Knap M. \atque Demler E.}, \IN{Science}{354}{2016}{96}.

\bibitem{Lous2017toa}
\NAME{Lous R.~S., Fritsche I., Jag M., Huang B. \atque Grimm R.}, \IN{Phys. Rev. A}{95}{2017}{053627}.

\bibitem{Lous2018pti}
\NAME{Lous R.~S., Fritsche I., Jag M., Lehmann F., Kirilov E., Huang B. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{120}{2018}{243403}.

\bibitem{Fritsche2021sab}
\NAME{Fritsche I., Baroni C., Dobler E., Kirilov E., Huang B., Grimm R., Bruun G.~M. \atque Massignan P.}, \IN{Phys. Rev. A}{103}{2021}{053314}.

\bibitem{Baroni2023mib}
\NAME{Baroni C., Huang B., Fritsche I., Dobler E., Anich G., Kirilov E., Grimm R., Bastarrachea-Magnani M.~A., Massignan P. \atque Bruun G.}, \IN{Nat. Phys.}{}{2023}{}.

\bibitem{Huang2019bmo}
\NAME{Huang B., Fritsche I., Lous R.~S., Baroni C., Walraven J. T.~M., Kirilov E. \atque Grimm R.}, \IN{Phys. Rev. A}{99}{2019}{041602}.

\bibitem{Lous2018PhD}
\NAME{Lous R.~S.}, \TITLE{{Tunable Bose-Fermi and Fermi-Fermi Mixtures of Potassium and Lithium: Phase Separation, Polarons, and Molecules}}, Ph.D. thesis, University of Innsbruck (2018).
\newline\urlprefix\url{http://www.ultracold.at/theses/2018-lous.pdf}

\bibitem{HannaPrivate}
\NAME{Hanna T. \atque Tiesinga E.}, \IN{Private communication}{}{2010}{}.

\bibitem{Tiemannpriv}
\NAME{Tiemann E.}, \IN{Private communication}{}{2017}{}.

\bibitem{Lysebo2010fra}
\NAME{Lysebo M. \atque Veseth L.}, \IN{Phys. Rev. A}{81}{2010}{032702}.

\bibitem{Ludewig2012fri}
\NAME{Ludewig A.}, \TITLE{{Feshbach Resonances in $^{40}$K}}, Ph.D. thesis, University of Amsterdam (2012).

\bibitem{Regal2003mop}
\NAME{Regal C.~A. \atque Jin D.~S.}, \IN{Phys. Rev. Lett.}{90}{2003}{230404}.

\bibitem{Loftus2002rco}
\NAME{Loftus T., Regal C.~A., Ticknor C., Bohn J.~L. \atque Jin D.~S.}, \IN{Phys. Rev. Lett.}{88}{2002}{173201}.

\bibitem{Zwierlein2006doo}
\NAME{Zwierlein M.~W., Schirotzek A., Schunck C.~H. \atque Ketterle W.}, \IN{Nature (London)}{442}{2006}{54}.

\bibitem{Partridge2006pap}
\NAME{Partridge G.~B., Li W., Kamar R.~I., Liao Y. \atque Hulet R.~G.}, \IN{Science}{311}{2006}{503}.

\bibitem{Nascimbene2009coo}
\NAME{Nascimb\`ene S., Navon N., Jiang K.~J., Tarruell L., Teichmann M., McKeever J., Chevy F. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{103}{2009}{170402}.

\bibitem{Parish2022fpa}
\NAME{Parish M.~M. \atque Levinsen J.}, \IN{these proceedings}{}{2022}{}.

\bibitem{Massignan2014pdm}
\NAME{Massignan P., Zaccanti M. \atque Bruun G.~M.}, \IN{Rep. Prog. Phys.}{77}{2014}{034401}.

\bibitem{Schmidt2018umb}
\NAME{Schmidt R., Knap M., Ivanov D.~A., You J.-S., Cetina M. \atque Demler E.}, \IN{Rep. Prog. Phys.}{81}{2018}{024401}.

\bibitem{Scazza2022rfa}
\NAME{Scazza F., Zaccanti M., Massignan P., Parish M.~M. \atque Levinsen J.}, \IN{Atoms}{10}{2022}{55}.

\bibitem{Schirotzek2009oof}
\NAME{Schirotzek A., Wu C.-H., Sommer A. \atque Zwierlein M.~W.}, \IN{Phys. Rev. Lett.}{102}{2009}{230402}.

\bibitem{Vale2021spo}
\NAME{Vale C.~J. \atque Zwierlein M.}, \IN{Nat. Phys.}{17}{2021}{1305}.

\bibitem{Chevy2006upd}
\NAME{Chevy F.}, \IN{Phys. Rev. A}{74}{2006}{063628}.

\bibitem{Punk2009ptm}
\NAME{Punk M., Dumitrescu P.~T. \atque Zwerger W.}, \IN{Phys. Rev. A}{80}{2009}{053605}.

\bibitem{Massignan2011rpa}
\NAME{Massignan P. \atque Bruun G.~M.}, \IN{Eur. Phys. J D}{65}{2011}{83}.

\bibitem{Bruun2010dop}
\NAME{Bruun G.~M. \atque Massignan P.}, \IN{Phys. Rev. Lett.}{105}{2010}{020403}.

\bibitem{Jo2009ifi}
\NAME{Jo G.-B., Lee Y.-R., Choi J.-H., Christensen C.~A., Kim T.~H., Thywissen J.~H., Pritchard D.~E. \atque Ketterle W.}, \IN{Science}{325}{2009}{1521}.

\bibitem{Valtolina2017etf}
\NAME{Valtolina G., Scazza F., Amico A., Burchianti A., Recati A., Enss T., Inguscio M., Zaccanti M. \atque Roati G.}, \IN{Nat. Phys.}{13}{2017}{704}.

\bibitem{Amico2018tro}
\NAME{Amico A., Scazza F., Valtolina G., Tavares P. E.~S., Ketterle W., Inguscio M., Roati G. \atque Zaccanti M.}, \IN{Phys. Rev. Lett.}{121}{2018}{253602}.

\bibitem{Scazza2017rfp}
\NAME{Scazza F., Valtolina G., Massignan P., Recati A., Amico A., Burchianti A., Fort C., Inguscio M., Zaccanti M. \atque Roati G.}, \IN{Phys. Rev. Lett.}{118}{2017}{083602}.

\bibitem{Adlong2020qlo}
\NAME{Adlong H.~S., Liu W.~E., Scazza F., Zaccanti M., Oppong N.~D., F\"olling S., Parish M.~M. \atque Levinsen J.}, \IN{Phys. Rev. Lett.}{125}{2020}{133401}.

\bibitem{Cronin2009oai}
\NAME{Cronin A.~D., Schmiedmayer J. \atque Pritchard D.~E.}, \IN{Rev. Mod. Phys.}{81}{2009}{1051}.

\bibitem{Goold2011oca}
\NAME{Goold J., Fogarty T., Lo~Gullo N., Paternostro M. \atque Busch T.}, \IN{Phys. Rev. A}{84}{2011}{063632}.

\bibitem{Knap2012tdi}
\NAME{Knap M., Shashi A., Nishida Y., Imambekov A., Abanin D.~A. \atque Demler E.}, \IN{Phys. Rev. X}{2}{2012}{041020}.

\bibitem{Liu2019vaf}
\NAME{Liu W.~E., Levinsen J. \atque Parish M.~M.}, \IN{Phys. Rev. Lett.}{122}{2019}{205301}.

\bibitem{Anderson1967ici}
\NAME{Anderson P.~W.}, \IN{Phys. Rev. Lett.}{18}{1967}{1049}.

\bibitem{LeBlanc2007sso}
\NAME{LeBlanc L.~J. \atque Thywissen J.~H.}, \IN{Phys. Rev. A}{75}{2007}{053612}.

\bibitem{Adlong2021sot}
\NAME{Adlong H.~S., Liu W.~E., Turner L.~D., Parish M.~M. \atque Levinsen J.}, \IN{Phys. Rev. A}{104}{2021}{043309}.

\bibitem{Hu2016bpi}
\NAME{Hu M.-G., Van~de Graaff M.~J., Kedar D., Corson J.~P., Cornell E.~A. \atque Jin D.~S.}, \IN{Phys. Rev. Lett.}{117}{2016}{055301}.

\bibitem{Jorgensen2016ooa}
\NAME{J\o{}rgensen N.~B., Wacker L., Skalmstang K.~T., Parish M.~M., Levinsen J., Christensen R.~S., Bruun G.~M. \atque Arlt J.~J.}, \IN{Phys. Rev. Lett.}{117}{2016}{055302}.

\bibitem{Penaardila2019aab}
\NAME{Pe\~na Ardila L.~A., J\o{}rgensen N.~B., Pohl T., Giorgini S., Bruun G.~M. \atque Arlt J.~J.}, \IN{Phys. Rev. A}{99}{2019}{063607}.

\bibitem{Yan2020bpn}
\NAME{Yan Z.~Z., Ni Y., Robens C. \atque Zwierlein M.~W.}, \IN{Science}{368}{2020}{190}.

\bibitem{Skou2021neq}
\NAME{Skou M.~G., Skov T.~G., J\o{}rgensen N.~B., Nielsen K.~K., Camacho-Guardian A., Pohl T., Bruun G.~M. \atque Arlt J.~J.}, \IN{Nat. Phys.}{17}{2021}{731}.

\bibitem{Baym2004book}
\NAME{Baym G. \atque Pethick C.}, \TITLE{{Landau Fermi-Liquid Theory}} (Wiley-VCH, Weinheim) 2004.

\bibitem{Nozieres1964book}
\NAME{Nozi\'eres P.}, \TITLE{{Theory of Interacting Fermi Systems}} (Benjamin, New York) 1964.

\bibitem{DeSalvo2019oof}
\NAME{DeSalvo B., Patel K., Cai G. \atque Cheng C.}, \IN{Nature}{568}{2019}{61}.

\bibitem{Yu2012iii}
\NAME{Yu Z. \atque Pethick C.~J.}, \IN{Phys. Rev. A}{85}{2012}{063616}.

\bibitem{Trefzger2012iia}
\NAME{Trefzger C. \atque Castin Y.}, \IN{Phys. Rev. A}{85}{2012}{053612}.

\bibitem{Massignan2012pad}
\NAME{Massignan P.}, \IN{Europhys. Lett.}{98}{2012}{10012}.

\bibitem{Fratini2010pac}
\NAME{Fratini E. \atque Pieri P.}, \IN{Phys. Rev. A}{81}{2010}{051605}.

\bibitem{Ludwig2011qpt}
\NAME{Ludwig D., Floerchinger S., Moroz S. \atque Wetterich C.}, \IN{Phys. Rev. A}{84}{2011}{033629}.

\bibitem{Yu2011sco}
\NAME{Yu Z.-Q., Zhang S. \atque Zhai H.}, \IN{Phys. Rev. A}{83}{2011}{041603}.

\bibitem{Duda2023tfa}
\NAME{Duda M., Chen X.-Y., Schindewolf A., Bause R., von Milczewski J., Schmidt R., Bloch I. \atque Luo X.-Y.}, \IN{Nat. Phys.}{19}{2023}{720}.

\bibitem{Nascimbene2011flb}
\NAME{Nascimb{\`e}ne S., Navon N., Pilati S., Chevy F., Giorgini S., Georges A. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{106}{2011}{215303}.

\bibitem{Gubbels2013ifg}
\NAME{Gubbels K.~B. \atque Stoof H. T.~C.}, \IN{Phys. Rep.}{525}{2013}{255 }.

\bibitem{Pini2021bmf}
\NAME{Pini M., Pieri P., Grimm R. \atque Strinati G.~C.}, \IN{Phys. Rev. A}{103}{2021}{023314}.

\bibitem{Luo2007mot}
\NAME{Luo L., Clancy B., Joseph J., Kinast J. \atque Thomas J.~E.}, \IN{Phys. Rev. Lett.}{98}{2007}{080402}.

\bibitem{Nascimbene2010ett}
\NAME{Nascimb{\`e}ne S., Navon N., Jiang K.~J., Chevy F. \atque Salomon C.}, \IN{Nature (London)}{463}{2010}{1057}.

\bibitem{Ku2012rts}
\NAME{Ku M. J.~H., Sommer A.~T., Cheuk L.~W. \atque Zwierlein M.~W.}, \IN{Science}{335}{2012}{563}.

\bibitem{Ho2004uto}
\NAME{Ho T.-L.}, \IN{Phys. Rev. Lett.}{92}{2004}{090402}.

\bibitem{Jochim2003bec}
\NAME{Jochim S., Bartenstein M., Altmeyer A., Hendl G., Riedl S., Chin C., {Hecker Denschlag} J. \atque Grimm R.}, \IN{Science}{302}{2003}{2101}.

\bibitem{Bartenstein2004cfa}
\NAME{Bartenstein M., Altmeyer A., Riedl S., Jochim S., Chin C., {Hecker Denschlag} J. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{92}{2004}{120401}.

\bibitem{Zurn2013pco}
\NAME{Z\"urn G., Lompe T., Wenz A.~N., Jochim S., Julienne P.~S. \atque Hutson J.~M.}, \IN{Phys. Rev. Lett.}{110}{2013}{135301}.

\bibitem{Papp2008tmi}
\NAME{Papp S.~B., Pino J.~M. \atque Wieman C.~E.}, \IN{Phys. Rev. Lett.}{101}{2008}{040402}.

\bibitem{Tojo2010cps}
\NAME{Tojo S., Taguchi Y., Masuyama Y., Hayashi T., Saito H. \atque Hirano T.}, \IN{Phys. Rev. A}{82}{2010}{033609}.

\bibitem{Mccarron2011dsb}
\NAME{McCarron D., Cho H., Jenkin D., Koeppinger M. \atque Cornish S.}, \IN{Phys. Rev. A}{84}{2011}{011603}.

\bibitem{Stamperkurn2013sbg}
\NAME{Stamper-Kurn D.~M. \atque Ueda M.}, \IN{Rev. Mod. Phys.}{85}{2013}{1191}.

\bibitem{Wacker2015tds}
\NAME{Wacker L., J\o{}rgensen N.~B., Birkmose D., Horchani R., Ertmer W., Klempt C., Winter N., Sherson J. \atque Arlt J.~J.}, \IN{Phys. Rev. A}{92}{2015}{053602}.

\bibitem{Wang2015ads}
\NAME{Wang F., Li X., Xiong D. \atque Wang D.}, \IN{J. Phys. B: At. Mol. Opt. Phys.}{49}{2015}{015302}.

\bibitem{Lee2016psa}
\NAME{Lee K.~L., J\o{}rgensen N.~B., Liu I.-K., Wacker L., Arlt J.~J. \atque Proukakis N.~P.}, \IN{Phys. Rev. A}{94}{2016}{013602}.

\bibitem{Molmer1998bca}
\NAME{M\o{}lmer K.}, \IN{Phys. Rev. Lett.}{80}{1998}{1804}.

\bibitem{Viverit2000ztp}
\NAME{Viverit L., Pethick C.~J. \atque Smith H.}, \IN{Phys. Rev. A}{61}{2000}{053605}.

\bibitem{Roth2002sas}
\NAME{Roth R.}, \IN{Phys. Rev. A}{66}{2002}{013614}.

\bibitem{Lamporesi2022tcs}
\NAME{Lamporesi G.}, \IN{these proceedings}{}{2022}{}.

\bibitem{Huang2020bec}
\NAME{Huang B.}, \IN{Phys. Rev. A}{101}{2020}{063618}.

\bibitem{Imambekov2006bot}
\NAME{Imambekov A., Bolech C.~J., Lukin M. \atque Demler E.}, \IN{Phys. Rev. A}{74}{2006}{053626}.

\bibitem{Trappe2016gsd}
\NAME{Trappe M.-I., Grochowski P., Brewczyk M. \atque Rzazewski K.}, \IN{Phys. Rev. A}{93}{2016}{023612}.

\bibitem{Dalfovo1999tob}
\NAME{Dalfovo F., Giorgini S., Pitaevskii L.~P. \atque Stringari S.}, \IN{Rev. Mod. Phys.}{71}{1999}{463}.

\bibitem{Binder1984fss}
\NAME{Binder K. \atque Landau D.~P.}, \IN{Phys. Rev. B}{30}{1984}{1477}.

\bibitem{Brezin1985fse}
\NAME{Brézin E. \atque Zinn-Justin J.}, \IN{Nuclear Physics B}{257}{1985}{867}.

\bibitem{Delehaye2015cva}
\NAME{Delehaye M., Laurent S., Ferrier-Barbut I., Jin S., Chevy F. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{115}{2015}{265303}.

\bibitem{Wu2018cdo}
\NAME{Wu Y.-P., Yao X.-C., Liu X.-P., Wang X.-Q., Wang Y.-X., Chen H.-Z., Deng Y., Chen Y.-A. \atque Pan J.-W.}, \IN{Phys. Rev. B}{97}{2018}{020506}.

\bibitem{Matthews1998dro}
\NAME{Matthews M.~R., Hall D.~S., Jin D.~S., Ensher J.~R., Wieman C.~E., Cornell E.~A., Dalfovo F., Minniti C. \atque Stringari S.}, \IN{Phys. Rev. Lett.}{81}{1998}{243}.

\bibitem{Pollack2010ceo}
\NAME{Pollack S.~E., Dries D., Hulet R.~G., Magalh\~aes K. M.~F., Henn E. A.~L., Ramos E. R.~F., Caracanhas M.~A. \atque Bagnato V.~S.}, \IN{Phys. Rev. A}{81}{2010}{053627}.

\bibitem{Grochowski2020bmo}
\NAME{Grochowski P.~T., Karpiuk T., Brewczyk M. \atque Rzazewski K.}, \IN{Phys. Rev. Lett.}{125}{2020}{103401}.

\bibitem{Lu2011sdb}
\NAME{Lu M., Burdick N.~Q., Youn S.~H. \atque Lev B.~L.}, \IN{Phys. Rev. Lett.}{107}{2011}{190401}.

\bibitem{Aikawa2012bec}
\NAME{Aikawa K., Frisch A., Mark M., Baier S., Rietzler A., Grimm R. \atque Ferlaino F.}, \IN{Phys. Rev. Lett.}{108}{2012}{210401}.

\bibitem{Lu2012qdd}
\NAME{{Lu} M., {Burdick} N.~Q. \atque {Lev} B.~L.}, \IN{Phys. Rev. Lett.}{108}{2012}{215301}.

\bibitem{Aikawa2014rfd}
\NAME{Aikawa K., Frisch A., Mark M., Baier S., Grimm R. \atque Ferlaino F.}, \IN{Phys. Rev. Lett.}{112}{2014}{010404}.

\bibitem{Marcelis2008cpo}
\NAME{Marcelis B., Kokkelmans S. J. J. M.~F., Shlyapnikov G.~V. \atque Petrov D.~S.}, \IN{Phys. Rev. A}{77}{2008}{032707}.

\bibitem{Zuchowski2010urm}
\NAME{Zuchowski P.~S., Aldegunde J. \atque Hutson J.~M.}, \IN{Phys. Rev. Lett.}{105}{2010}{153201}.

\bibitem{Barbe2018oof}
\NAME{Barb{\'e} V., Ciamei A., Pasquiou B., Reichs{\"o}llner L., Schreck F., {\.Z}uchowski P.~S. \atque Hutson J.~M.}, \IN{Nat. Phys.}{14}{2018}{881}.

\bibitem{Maier2014nlm}
\NAME{Maier T., Kadau H., Schmitt M., Griesmaier A. \atque Pfau T.}, \IN{Opt. Lett.}{39}{2014}{3138}.

\bibitem{Dreon2017oca}
\NAME{Dreon D., Sidorenkov L., Bouazza C., Maineult W., Dalibard J. \atque Nascimb{\`e}ne S.}, \IN{J. Phys. B}{50}{2017}{065005}.

\bibitem{Fernandes2012sdl}
\NAME{Fernandes D., Sievers F., Kretzschmar N., Wu S., Salomon C. \atque Chevy F.}, \IN{Europhys. Lett.}{100}{2012}{63001}.

\bibitem{Ravensbergen2018ado}
\NAME{Ravensbergen C., Corre V., Soave E., Kreyer M., Tzanova S., Kiri\-lov E. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{120}{2018}{223001}.

\bibitem{Hansen2011qdm}
\NAME{Hansen A.~H., Khramov A., Dowd W.~H., Jamison A.~O., Ivanov V.~V. \atque Gupta S.}, \IN{Phys. Rev. A}{84}{2011}{011606}.

\bibitem{Hansen2013poq}
\NAME{Hansen A.~H., Khramov A.~Y., Dowd W.~H., Jamison A.~O., Plotkin-Swing B., Roy R.~J. \atque Gupta S.}, \IN{Phys. Rev. A}{87}{2013}{013615}.

\bibitem{Bohn2009qud}
\NAME{Bohn J.~L., Cavagnero M. \atque Ticknor C.}, \IN{New J. Phys.}{11}{2009}{055039}.

\bibitem{Burdick2016lls}
\NAME{Burdick N.~Q., Tang Y. \atque Lev B.~L.}, \IN{Phys. Rev. X}{6}{2016}{031022}.

\bibitem{Soave2022lff}
\NAME{Soave E., Corre V., Ravensbergen C., Han J.~H., Kreyer M., Kirilov E. \atque Grimm R.}, \IN{Ukr. J. Phys.}{67}{2022}{334}.

\bibitem{Hung2008aec}
\NAME{Hung C.-L., Zhang X., Gemelke N. \atque Chin C.}, \IN{Phys. Rev. A}{78}{2008}{011604(R)}.

\bibitem{Weber2003bec}
\NAME{Weber T., Herbig J., Mark M., N\"agerl H.-C. \atque Grimm R.}, \IN{Science}{299}{2003}{232}.

\bibitem{Herbig2003poa}
\NAME{Herbig J., Kraemer T., Mark M., Weber T., Chin C., N\"agerl H.-C. \atque Grimm R.}, \IN{Science}{301}{2003}{1510}.

\bibitem{DeMarco2001PhD}
\NAME{DeMarco B.}, \TITLE{{Quantum Behavior of an Atomic Fermi Gas}}, Ph.D. thesis, University of Colorado (2001).
\newline\urlprefix\url{https://libcat.colorado.edu/Record/b3383513}

\bibitem{Ye2022ool}
\NAME{Ye Z.-X., Canali A., Soave E., Kreyer M., Yudkin Y., Ravensbergen C., Kirilov E. \atque Grimm R.}, \IN{Phys. Rev. A}{106}{2022}{043314}.

\bibitem{Mosk2001mou}
\NAME{Mosk A., Kraft S., Mudrich M., Singer K., Wohlleben W., Grimm R. \atque Weidem\"uller M.}, \IN{Appl. Phys. B}{73}{2001}{791}.

\bibitem{Soave2022PhD}
\NAME{Soave E.}, \TITLE{{Interaction Properties of an Ultracold Fermi-Fermi Mixture of Dysprosium and Potassium Atoms}}, Ph.D. thesis, Unijversity of Innsbruck (2022).
\newline\urlprefix\url{http://ultracold.at/theses/2022-soave.pdf}

\bibitem{Petrov2004wbd}
\NAME{Petrov D.~S., Salomon C. \atque Shlyapnikov G.~V.}, \IN{Phys. Rev. Lett.}{93}{2004}{090404}.

\bibitem{Petrov2005spo}
\NAME{Petrov D.~S., Salomon C. \atque Shlyapnikov G.~V.}, \IN{Phys. Rev. A}{71}{2005}{012708}.

\bibitem{Petrov2005dmi}
\NAME{Petrov D.~S., Salomon C. \atque Shlyapnikov G.~V.}, \IN{J. Phys. B}{38}{2005}{S645}.

\bibitem{Claussen2003vhp}
\NAME{Claussen N.~R., Kokkelmans S. J. J. M.~F., Thompson S.~T., Donley E.~A., Hodby E. \atque Wieman C.~E.}, \IN{Phys. Rev. A}{67}{2003}{060701}.

\bibitem{Soave2023otf}
\NAME{Soave E., Canali A., Ye Z.-X., Kreyer M., Kirilov E. \atque Grimm R.}, \IN{Phys. Rev. Res.}{5}{2023}{033117}.

\bibitem{Mark2007sou}
\NAME{Mark M., Ferlaino F., Knoop S., Danzl J.~G., Kraemer T., Chin C., N\"{a}gerl H.-C. \atque Grimm R.}, \IN{Phys. Rev. A}{76}{2007}{042514}.

\bibitem{Levinsen2011ada}
\NAME{Levinsen J. \atque Petrov D.~S.}, \IN{Eur. Phys. J. D}{65}{2011}{67}.

\bibitem{Giorgini2008tou}
\NAME{Giorgini S., Pitaevskii L.~P. \atque Stringari S.}, \IN{Rev. Mod. Phys.}{80}{2008}{1215}.

\bibitem{Ravensbergen2020rif}
\NAME{Ravensbergen C., Soave E., Corre V., Kreyer M., Huang B., Kirilov E. \atque Grimm R.}, \IN{Phys. Rev. Lett.}{124}{2020}{203402}.

\bibitem{Kreyer2023PhD}
\NAME{Kreyer M.}, \TITLE{{Strongly Interacting Fermi-Fermi Mixtures of Dy and K: Monte Carlo Simulations and Trapping Potential Control}}, Ph.D. thesis, University of Innsbruck (2023).
\newline\urlprefix\url{http://ultracold.at/theses/2023-kreyer.pdf}

\bibitem{Zwierlein2006fsw}
\NAME{Zwierlein M.~W., Schirotzek A., Schunck C.~H. \atque Ketterle W.}, \IN{Science}{311}{2006}{492}.

\bibitem{Recati2006dpo}
\NAME{Recati A., Carusotto I., Lobo C. \atque Stringari S.}, \IN{Phys. Rev. Lett.}{97}{2006}{190403}.

\bibitem{Sommer2011sti}
\NAME{Sommer A., Ku M. \atque Zwierlein M.~W.}, \IN{New J. Phys.}{13}{2011}{055009}.

\bibitem{Sommer2011ust}
\NAME{Sommer A., Ku M., Roati G. \atque Zwierlein M.~W.}, \IN{Nature (London)}{472}{2011}{201}.

\bibitem{Zwerger2012tbb}
\NAME{Zwerger W.} (Ed.), \TITLE{The BCS-BEC Crossover and the Unitary Fermi Gas} (Springer, Berlin Heidelberg) 2012.

\bibitem{Strinati2018tbb}
\NAME{Strinati G.~C., Pieri P., R{\"o}pke G., Schuck P. \atque Urban M.}, \IN{Phys. Rep.}{738}{2018}{1}.

\bibitem{Regal2003cou}
\NAME{Regal C.~A., Ticknor C., Bohn J.~L. \atque Jin D.~S.}, \IN{Nature (London)}{424}{2003}{47}.

\bibitem{Strecker2003coa}
\NAME{Strecker K.~E., Partridge G.~B. \atque Hulet R.~G.}, \IN{Phys. Rev. Lett.}{91}{2003}{080406}.

\bibitem{Cubizolles2003pol}
\NAME{Cubizolles J., Bourdel T., Kokkelmans S. J. J. M.~F., Shlyapnikov G.~V. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{91}{2003}{240401}.

\bibitem{Jochim2003pgo}
\NAME{Jochim S., Bartenstein M., Altmeyer A., Hendl G., Chin C., {Hecker Denschlag} J. \atque Grimm R.}, \IN{Phys. Rev. Lett}{91}{2003}{240402}.

\bibitem{Greiner2003eoa}
\NAME{Greiner M., Regal C.~A. \atque Jin D.~S.}, \IN{Nature (London)}{426}{2003}{537}.

\bibitem{Zwierlein2003oob}
\NAME{Zwierlein M.~W., Stan C.~A., Schunck C.~H., Raupach S. M.~F., Gupta S., Hadzibabic Z. \atque Ketterle W.}, \IN{Phys. Rev. Lett.}{91}{2003}{250401}.

\bibitem{Regal2004oor}
\NAME{Regal C.~A., Greiner M. \atque Jin D.~S.}, \IN{Phys. Rev. Lett.}{92}{2004}{040403}.

\bibitem{Zwierlein2004cop}
\NAME{Zwierlein M.~W., Stan C.~A., Schunck C.~H., Raupach S. M.~F., Kerman A.~J. \atque Ketterle W.}, \IN{Phys. Rev. Lett.}{92}{2004}{120403}.

\bibitem{Bourdel2004eso}
\NAME{Bourdel T., Khaykovich L., Cubizolles J., Zhang J., Chevy F., Teichmann M., Tarruell L., Kokkelmans S. J. J. M.~F. \atque Salomon C.}, \IN{Phys. Rev. Lett.}{93}{2004}{050401}.

\bibitem{Partridge2005mpo}
\NAME{Partridge G.~B., Strecker K.~E., Kamar R.~I., Jack M.~W. \atque Hulet R.~G.}, \IN{Phys. Rev. Lett.}{95}{2005}{020404}.

\bibitem{Lam2022hps}
\NAME{Lam A.~Z., Bigagli N., Warner C., Yuan W., Zhang S., Tiemann E., Stevenson I. \atque Will S.}, \IN{Phys. Rev. Research}{4}{2022}{L022019}.

\bibitem{Demarco2019adf}
\NAME{De~Marco L., Valtolina G., Matsuda K., Tobias W.~G., Covey J.~P. \atque Ye J.}, \IN{Science}{363}{2019}{853}.

\bibitem{Koeppinger2014poo}
\NAME{K\"oppinger M.~P., McCarron D.~J., Jenkin D.~L., Molony P.~K., Cho H.-W., Cornish S.~L., Le~Sueur C.~R., Blackley C.~L. \atque Hutson J.~M.}, \IN{Phys. Rev. A}{89}{2014}{033604}.

\bibitem{Chotia2012lld}
\NAME{Chotia A., Neyenhuis B., Moses S.~A., Yan B., Covey J.~P., Foss-Feig M., Rey A.~M., Jin D.~S. \atque Ye J.}, \IN{Phys. Rev. Lett.}{108}{2012}{080405}.

\bibitem{Zhang2020fas}
\NAME{Zhang J.~T., Yu Y., Cairncross W.~B., Wang K., Picard L. R.~B., Hood J.~D., Lin Y.-W., Hutson J.~M. \atque Ni K.-K.}, \IN{Phys. Rev. Lett.}{124}{2020}{253401}.

\end{thebibliography}

